Image Clustering via the Principle of Rate Reduction in the Age of Pretrained Models

The advent of large pre-trained models has brought about a paradigm shift in both visual representation learning and natural language processing. However, clustering unlabeled images, as a fundamental and classic machine learning problem, still lacks an effective solution, particularly for large-scale datasets. In this paper, we propose a novel image clustering pipeline that leverages the powerful feature representation of large pre-trained models such as CLIP and cluster images effectively and efficiently at scale. We first developed a novel algorithm to estimate the number of clusters in a given dataset. We then show that the pre-trained features are significantly more structured by further optimizing the rate reduction objective. The resulting features may significantly improve the clustering accuracy, e.g., from 57\% to 66\% on ImageNet-1k. Furthermore, by leveraging CLIP's multimodality bridge between image and text, we develop a simple yet effective self-labeling algorithm that produces meaningful captions for the clusters. Through extensive experiments, we show that our pipeline works well on standard datasets such as CIFAR-10, CIFAR-100, and ImageNet-1k. It also extends to datasets that are not curated for clustering, such as LAION-Aesthetics and WikiArts. We released the code in https://github.com/LeslieTrue/CPP.

==> captions/caption_COCO.txt <==
ballplayer.
joystick
stove
Giraffe
motor scooter.
trailer truck.
groom.
church.
cellular phone.
Police car
Windsor tie
Vegetable garden
desktop computer
surfboard
Tennis racket
Vase
Fire extinguisher
Sun umbrella
soccer ball
dock.

==> captions/caption_LAION.txt <==
Dollhouse kit
website.
seashore.
cocktail.
Loaf pan.
Vegetable garden
needle fitting kit
fountain
Dollhouse kit
Quilterd table cloth
suit.
gown
accordion
suit
gown
Quiltered tablecloth
Egg
Model T
mosque
pickup truck

==> captions/caption_imagenet.txt <==
head cabbage
parking meter
manhole cover
gibbon.
Rhodesian ridgeback
snorkel
lorikeet
keeshond
weevil
buckeye.
guenon.
geyser
Urutu.
guacamole
pill bottle
French horn.
entertainment center
African grey.
EntleBucher
rose hip.
